Graphene Oxide Photoreduction Recovers Graphene Hot Electron Cooling Dynamics

Reduced graphene oxide (rGO) is a bulk-processable quasi-amorphous 2D material with broad spectral coverage and fast electronic response. rGO sheets are suspended in a polymer matrix and sequentially photoreduced while measuring the evolving optical spectra and ultrafast electron relaxation dynamics. Photoreduced rGO yields optical absorption spectra that fit with the same Fano lineshape parameters as monolayer graphene. With increasing photoreduction time, rGO transient absorption kinetics accelerate monotonically, reaching an optimal point that matches the hot electron cooling in graphene. All stages of rGO ultrafast kinetics are simulated with a hot-electron cooling model mediated by disorder-assisted supercollisions. While the rGO room temperature 0.31 ps$^{-1}$ electronic cooling rate matches monolayer graphene, subsequent photoreduction can rapidly increase the rate by ~10-12$\times$. Such accelerated supercollision rates imply a reduced mean-free scattering length caused by photoionized point-defects on the rGO sp$^2$ sub-lattice. For visible range excitations of rGO, photoreduction shows three increasing spectral peaks that match graphene quantum dot (GQD) transitions, while a broad peak from oxygenated defect edge states shrinks. These three confined GQD states donate their hot carriers to the graphene sub-lattice with a 0.17 ps rise-time that accelerates with photoreduction. Collectively, many desirable photophysical properties of 2D graphene are replicated through selectively reducing rGO scaffolded within a 3D bulk polymeric network.

==> bako.txt <==
Hello,
I reset your license
Use new REG DATA
User_Name=Matthew Graham
Reg_Code=SW25ce5459-12811bfa-446d0325-1f4ba23f
22.06.2019 3:14, Graham, Matthew ?????:
Recently my school IT department upgraded my computer from Windows 7 to 10, unfortunately they did so by imaging my drive; in way that all programs files are inaccessible including BaKoMa.  As such, I cant deactivate my BakoMa licencese I just purchased last Fall below.
 
Can you deactivate the below the order so that I can re-install BaKoMa?
 
Thank you,
~matt graham
 


HOW TO INSTALL WITHOUT THE INTERNET (ALL OS's) This method is recommended for any one who has hit their limit on installs, and for anyone in general to ensure you can install the software in the future. Requirements: - BaKoMa User Name and Registration - Computer without BaKoMa TeX on it Process: 1. Install BaKoMa TeX 2. Open TeX Word 3. Turn off Internet Access 4. Enter in User Name and Reg. Code, press Apply (Don't close) 5. Note the request code in the URL in the error dialog box (i.e. https: //www.bakoma-tex.com/menu/user-data.php?request=1234-5678-90AB-CDEF-0123-4567 6. Open the Octave/Matlab Program in Matlab/Octave 7. Run the program and follow the prompts (It will create a registry file in its directory) 8. (Windows) Run the registry file (or select the auto install option) (Mac/Linux) Move the registry file to the specified location 9. Press Apply in the TeX Word Registration dialog box
